Efficient Algorithms for Bayesian Network Parameter Learning from Incomplete Data

We propose an efficient family of algorithms to learn the parameters of a Bayesian network from incomplete data. In contrast to textbook approaches such as EM and the gradient method, our approach is non-iterative, yields closed form parameter estimates, and eliminates the need for inference in a Bayesian network. Our approach provides consistent parameter estimates for missing data problems that are MCAR, MAR, and in some cases, MNAR. Empirically, our approach is orders of magnitude faster than EM (as our approach requires no inference). Given sufficient data, we learn parameters that can be orders of magnitude more accurate.

==> figs/experiments/alarm2-Mcar-0.3-0.7/EM-1.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      483.033333       -9.179972      -11.237212      -12.046651        2.278127
      1000     5992.966667       -8.798044      -10.200040      -10.367119        0.346612
     10000    75781.200000       -8.721560       -9.979579      -10.008389        0.044460
    100000   309037.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-Mcar-0.3-0.7/EM-10.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     5092.600000       -9.179961      -11.237181      -12.046634        2.278099
      1000    57859.866667       -8.797982      -10.199584      -10.366787        0.346254
     10000   301715.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-Mcar-0.3-0.7/MarK_McarK_Factor,Meta,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       17.433333      -10.506455      -12.933258      -13.537684        3.782189
      1000      100.400000       -9.093424      -10.609201      -10.743526        0.717722
     10000      951.100000       -8.811730      -10.114046      -10.143137        0.177525
    100000    10076.633333       -8.763176      -10.012756      -10.014707        0.052987
   1000000    66679.200000       -8.740092       -9.978106       -9.978188        0.016761


==> figs/experiments/alarm2-Mcar-0.3-0.7/MarK_McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        9.500000      -10.507240      -12.937357      -13.542184        3.786225
      1000       18.600000       -9.099811      -10.632232      -10.766470        0.741616
     10000      172.000000       -8.810141      -10.113849      -10.143150        0.177505
    100000     3595.733333       -8.759585      -10.006397      -10.008327        0.046627
   1000000    19975.600000       -8.737920       -9.974053       -9.974108        0.012701


==> figs/experiments/alarm2-Mcar-0.3-0.7/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       21.466667       -9.442997      -11.422498      -12.173070        2.443028
      1000      178.666667       -8.875853      -10.320876      -10.491537        0.473189
     10000     1641.933333       -8.739711      -10.018236      -10.051524        0.086568
    100000    23538.600000       -8.730464       -9.971283       -9.973498        0.011628
   1000000   196226.833333       -8.727810       -9.962809       -9.962885        0.001445


==> figs/experiments/alarm2-Mcar-0.3-0.7/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        3.300000       -9.639859      -11.692952      -12.441668        2.714773
      1000       20.000000       -8.946103      -10.434112      -10.602607        0.584898
     10000      192.466667       -8.755376      -10.051205      -10.084212        0.119059
    100000     2465.833333       -8.732328       -9.975511       -9.977790        0.015927
   1000000    18843.266667       -8.728027       -9.963390       -9.963466        0.002039


==> figs/experiments/alarm2-Mcar-03-07-NIPS/EM-1-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     2267.200000       -9.152202      -11.377672      -12.181746        2.381341
      1000     5945.400000       -8.674090      -10.209187      -10.408391        0.365197
     10000    68834.800000       -8.608036       -9.974488       -9.999767        0.045984
    100000   300001.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-Mcar-03-07-NIPS/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     6399.600000       -9.152187      -11.377603      -12.181699        2.381275
      1000    50394.900000       -8.674088      -10.209185      -10.408388        0.365194
     10000   300001.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-Mcar-03-07-NIPS/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       10.100000       -9.359826      -11.572269      -12.319196        2.514830
      1000       92.200000       -8.732956      -10.337259      -10.546447        0.502060
     10000      797.900000       -8.627646      -10.019905      -10.046374        0.093149
    100000    12568.200000       -8.624572       -9.984167       -9.984515        0.020887
   1000000   124054.300000       -8.617517       -9.970160       -9.970789        0.008317


==> figs/experiments/alarm2-Mcar-03-07-NIPS/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        3.600000       -9.613327      -12.099847      -12.817821        3.010119
      1000       31.200000       -8.806148      -10.504393      -10.694592        0.658912
     10000      271.000000       -8.639388      -10.047172      -10.074385        0.120830
    100000     4143.500000       -8.626509       -9.987175       -9.987494        0.023975
   1000000    29192.900000       -8.616093       -9.967618       -9.968194        0.005765


==> figs/experiments/alarm2-Mcar-03-07-NIPS/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        6.400000       -9.377751      -11.585962      -12.334890        2.525378
      1000       60.000000       -8.738032      -10.335012      -10.546387        0.502232
     10000      543.000000       -8.623025      -10.010184      -10.037454        0.083965
    100000     9258.700000       -8.619008       -9.975980       -9.976462        0.012710
   1000000    92346.300000       -8.612736       -9.963385       -9.963983        0.001536


==> figs/experiments/alarm2-Mcar-03-07-NIPS/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        0.700000       -9.637545      -12.128424      -12.852658        3.037157
      1000        9.400000       -8.825597      -10.527863      -10.725157        0.687911
     10000       89.900000       -8.634747      -10.038971      -10.067828        0.113246
    100000     1052.900000       -8.620364       -9.979698       -9.980124        0.016344
   1000000    10618.400000       -8.612923       -9.963864       -9.964459        0.002001


==> figs/experiments/alarm2-NeighborMar-0.3-2-1.0-0.5/EM-1.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1109.896552       -9.484953      -13.527371      -14.374018        4.453402
      1000    15341.275862       -8.839227      -11.442463      -11.626372        1.670403
     10000   153790.793103       -8.874247      -11.224727      -11.240791        1.288265
    100000   306930.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.3-2-1.0-0.5/EM-10.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     9723.172414       -9.417439      -11.888088      -12.746012        2.816222
      1000   153164.344828       -8.791189      -10.416222      -10.615377        0.661072
     10000   301143.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.3-2-1.0-0.5/MarK_McarK_Factor,Meta,0__+EM.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      755.551724       -9.434865      -12.030771      -12.861064        2.938288
      1000    12805.413793       -8.791026      -10.367131      -10.565962        0.612169
     10000   140310.241379       -8.831626      -10.063517      -10.078784        0.123564
    100000   307627.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.3-2-1.0-0.5/MarK_McarK_Factor,Meta,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       20.448276      -12.208180      -15.356578      -16.060824        6.106892
      1000      115.896552       -9.903728      -11.811195      -11.968776        2.038390
     10000      829.586207       -9.394645      -10.794442      -10.809402        0.855742
    100000     9311.241379       -8.986267      -10.276011      -10.277358        0.315877
   1000000    60311.689655       -9.019966      -10.203707      -10.203356        0.241276
  10000000   331686.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.3-2-1.0-0.5/MarK_McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        3.448276      -12.208331      -15.358480      -16.062717        6.109274
      1000       15.862069       -9.911995      -11.825363      -11.982577        2.052602
     10000      128.379310       -9.393896      -10.796332      -10.811470        0.857469
    100000     3081.724138       -8.982836      -10.273684      -10.274902        0.313440
   1000000    17578.034483       -9.014281      -10.186221      -10.185927        0.223775
  10000000   192696.448276       -8.891221      -10.093517      -10.093699        0.132155


==> figs/experiments/alarm2-NeighborMar-0.3-2-1.0-0.5/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       10.965517      -10.822087      -13.582023      -14.398101        4.479075
      1000       70.586207       -9.641582      -11.373199      -11.562950        1.630537
     10000      589.068966       -9.596017      -11.000571      -11.018176        1.062410
    100000    11666.517241       -9.321626      -10.610605      -10.612865        0.650827
   1000000    70159.551724       -9.610430      -10.828672      -10.828550        0.866406
  10000000   310862.103448             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/EM-1-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     6422.125000       -7.743593      -13.346537      -14.035876        4.252562
      1000    13241.343750       -7.355832      -10.902268      -11.062541        1.043480
     10000   129253.000000       -7.282079      -10.680871      -10.700454        0.742591
    100000   600001.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    30933.093750       -7.715264      -12.622918      -13.311624        3.542998
      1000   125554.531250       -7.344226      -10.511236      -10.662906        0.646667
     10000   600001.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__+EM-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      995.062500       -7.727020      -13.176526      -13.872881        4.108865
      1000    10845.531250       -7.344020      -10.492318      -10.643341        0.627371
     10000   125957.593750       -7.265979      -10.048349      -10.069686        0.109637
    100000   600001.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       27.000000       -8.666964      -14.212192      -14.931093        5.185177
      1000      212.937500       -7.952299      -11.617519      -11.770135        1.754420
     10000     2054.562500       -7.548155      -10.600269      -10.629961        0.666211
    100000    26466.343750       -7.381412      -10.223284      -10.226782        0.264205
   1000000   335909.343750       -7.314945      -10.068138      -10.068145        0.107101


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        4.625000       -9.577954      -15.633316      -16.317270        6.538003
      1000       22.593750       -8.499355      -12.565885      -12.697066        2.687711
     10000      212.125000       -7.696611      -10.989873      -11.020172        1.056165
    100000     5592.781250       -7.426700      -10.417794      -10.421540        0.459139
   1000000    59659.125000       -7.321254      -10.116465      -10.116456        0.155443
  10000000   723047.500000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       18.375000       -8.757772      -14.329355      -15.005241        5.264436
      1000      170.750000       -8.099955      -11.755659      -11.900225        1.886077
     10000     1678.781250       -7.791054      -10.832821      -10.861215        0.896863
    100000    22612.343750       -7.725263      -10.569285      -10.572039        0.610036
   1000000   200579.156250       -7.706519      -10.496465      -10.496594        0.535474
  10000000   602928.000000             NaN             NaN             NaN             NaN


==> figs/experiments/alarm2-NeighborMar-0.9-2-0.5-0.5/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        1.281250       -9.689535      -15.721997      -16.393801        6.622769
      1000        9.187500       -8.771333      -12.822211      -12.955391        2.949575
     10000       94.187500       -8.179089      -11.410038      -11.441165        1.477506
    100000     2307.937500       -8.045446      -10.976162      -10.979258        1.017752
   1000000    23191.906250       -8.010592      -10.806604      -10.806757        0.845774


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/D-MAR.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        5.937500       -0.369459       -0.502632       -0.534289        0.223770
      1000        1.984375       -0.414819       -0.447359       -0.455743        0.140674
     10000        1.328125       -0.293921       -0.320841       -0.322106        0.013679
    100000        1.312500       -0.287058       -0.312502       -0.312849        0.004634
   1000000        1.109375       -0.287696       -0.311185       -0.311201        0.002750
  10000000        1.296875       -0.286380       -0.308740       -0.308741        0.000050


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/D-MCAR.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        0.406250       -0.432012       -0.521955       -0.554155        0.244555
      1000        0.062500       -0.523600       -0.564291       -0.573410        0.258916
     10000        0.031250       -0.374301       -0.402718       -0.403992        0.095599
    100000        0.156250       -0.374133       -0.401868       -0.402347        0.094020
   1000000        0.062500       -0.372444       -0.398861       -0.398931        0.090491
  10000000        0.093750       -0.372651       -0.399031       -0.399041        0.090343


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/EM-1-JT.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      309.546875       -0.309854       -0.461567       -0.490165        0.180725
      1000       81.953125       -0.292048       -0.571009       -0.579342        0.263958
     10000       92.859375       -0.288204       -0.549155       -0.550430        0.241706
    100000       97.343750       -0.287161       -0.454357       -0.454813        0.146371
   1000000      109.125000       -0.288136       -0.444106       -0.444089        0.135674
  10000000      120.406250       -0.289068       -0.590546       -0.590547        0.281849


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/EM-10-JT.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      830.515625       -0.309071       -0.415028       -0.445063        0.134633
      1000      737.328125       -0.290871       -0.335390       -0.343260        0.028002
     10000      872.578125       -0.286147       -0.318184       -0.319189        0.010530
    100000      944.812500       -0.285863       -0.320465       -0.320888        0.012494
   1000000     1070.000000       -0.286244       -0.315067       -0.315073        0.006631
  10000000     3229.812500       -0.286395       -0.315874       -0.315874        0.007181


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/F-MAR.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        2.046875       -0.311223       -0.473280       -0.503242        0.194271
      1000        1.906250       -0.343227       -0.373320       -0.381578        0.066136
     10000        6.328125       -0.290029       -0.316396       -0.317675        0.009191
    100000       50.984375       -0.286994       -0.312000       -0.312339        0.004129
   1000000      504.453125       -0.287596       -0.310637       -0.310652        0.002200
  10000000     4909.531250       -0.286385       -0.308746       -0.308746        0.000055


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/F-MAR_+_EM-JT.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       50.484375       -0.309029       -0.434694       -0.464314        0.154317
      1000       43.031250       -0.290812       -0.320172       -0.327954        0.012761
     10000       43.984375       -0.286090       -0.310025       -0.311127        0.002500
    100000       84.718750       -0.285805       -0.309554       -0.309875        0.001631
   1000000      523.281250       -0.286195       -0.308510       -0.308516        0.000080
  10000000     4981.203125       -0.286372       -0.308713       -0.308713        0.000022


==> figs/experiments/fire_alarm-NeighborMar-0.3-2-1.0-0.5/F-MCAR.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        1.953125       -0.317910       -0.482089       -0.512017        0.203420
      1000        0.609375       -0.373892       -0.406119       -0.415013        0.099444
     10000        4.687500       -0.320667       -0.350125       -0.351173        0.042779
    100000       49.734375       -0.319170       -0.347777       -0.348153        0.039892
   1000000      492.406250       -0.318017       -0.344959       -0.345001        0.036570
  10000000     4892.312500       -0.318046       -0.345080       -0.345091        0.036389


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1502821.800000             NaN      -46.531163      -47.659159             NaN
      1000  1530773.400000             NaN      -46.365115      -46.531399             NaN
     10000  1652707.100000             NaN      -62.970620      -62.977130             NaN
    100000  1500021.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       -1.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       95.100000             NaN      -46.843463      -47.884485             NaN
      1000      881.300000             NaN      -31.185586      -31.278221             NaN
     10000    14517.400000             NaN      -26.481764      -26.447830             NaN
    100000   360147.800000             NaN      -24.752598      -24.745784             NaN
   1000000  1569232.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       26.100000             NaN      -74.985371      -75.759003             NaN
      1000      190.700000             NaN      -43.097899      -43.177024             NaN
     10000     3556.600000             NaN      -30.944835      -30.917007             NaN
    100000    69855.000000             NaN      -26.694620      -26.691088             NaN
   1000000   833095.800000             NaN      -25.359513      -25.358425             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       36.300000             NaN      -58.317315      -59.392601             NaN
      1000      293.700000             NaN      -36.738000      -36.758063             NaN
     10000     5745.300000             NaN      -28.299233      -28.257484             NaN
    100000   127310.100000             NaN      -25.434126      -25.429017             NaN
   1000000  1045742.600000             NaN      -24.785414      -24.784264             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       33.100000             NaN      -47.335386      -48.343008             NaN
      1000      327.900000             NaN      -31.514628      -31.602737             NaN
     10000     4811.700000             NaN      -26.739887      -26.705406             NaN
    100000   236466.400000             NaN      -24.976135      -24.969623             NaN
   1000000  1976779.600000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        6.500000             NaN      -58.815050      -59.837288             NaN
      1000       66.800000             NaN      -37.280412      -37.288332             NaN
     10000      651.900000             NaN      -28.777250      -28.735626             NaN
    100000    38043.800000             NaN      -25.883007      -25.878727             NaN
   1000000   268848.100000             NaN      -25.275170      -25.274225             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   303325.100000             NaN      -55.316417      -56.228984             NaN
      1000   321473.400000             NaN      -55.025904      -55.043374             NaN
     10000   453781.900000             NaN      -98.243646      -98.204325             NaN
    100000   300015.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       -1.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       84.800000             NaN      -49.069031      -50.063502             NaN
      1000      918.700000             NaN      -32.901384      -33.013796             NaN
     10000    17395.500000             NaN      -26.974354      -26.976634             NaN
    100000   330726.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       25.100000             NaN      -77.801986      -78.743174             NaN
      1000      167.500000             NaN      -45.845017      -45.910366             NaN
     10000     3253.000000             NaN      -32.756676      -32.761163             NaN
    100000    71211.300000             NaN      -28.714288      -28.713974             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       37.700000             NaN      -61.252625      -62.384697             NaN
      1000      282.500000             NaN      -39.010437      -39.091248             NaN
     10000     7581.600000             NaN      -29.718108      -29.729113             NaN
    100000   126597.100000             NaN      -27.897639      -27.892472             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       33.100000             NaN      -49.557168      -50.554673             NaN
      1000      308.700000             NaN      -33.220315      -33.337358             NaN
     10000     6351.000000             NaN      -27.263526      -27.264895             NaN
    100000   182057.600000             NaN      -26.061042      -26.058125             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        6.600000             NaN      -62.203951      -63.342277             NaN
      1000       59.400000             NaN      -39.809185      -39.886044             NaN
     10000      908.900000             NaN      -30.453537      -30.461219             NaN
    100000    71469.000000             NaN      -28.632443      -28.627025             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    62361.600000             NaN      -60.931032      -62.380976             NaN
      1000    78812.300000             NaN      -79.538084      -79.746321             NaN
     10000    60031.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       -1.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      809.700000             NaN      -49.071531      -50.242998             NaN
      1000      826.400000             NaN      -32.290133      -32.435002             NaN
     10000    23025.700000             NaN      -28.355934      -28.335442             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       87.400000             NaN      -78.126429      -79.073350             NaN
      1000      161.700000             NaN      -45.148985      -45.243263             NaN
     10000     7697.500000             NaN      -33.001443      -32.983185             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      105.100000             NaN      -62.501919      -63.507019             NaN
      1000      279.700000             NaN      -38.178561      -38.264346             NaN
     10000    12968.400000             NaN      -30.078415      -30.046154             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      282.100000             NaN      -49.602648      -50.784629             NaN
      1000      321.200000             NaN      -32.627414      -32.770995             NaN
     10000     5453.700000             NaN      -28.632550      -28.611911             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/90-20-1-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       30.300000             NaN      -63.122663      -64.147721             NaN
      1000       72.600000             NaN      -38.874411      -38.956172             NaN
     10000      719.900000             NaN      -30.688511      -30.652758             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1504238.800000             NaN      -76.787240      -85.529859             NaN
      1000  1553080.400000             NaN      -62.261493      -65.960725             NaN
     10000  1925865.000000             NaN      -56.337245      -57.212109             NaN
    100000  1500046.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1711791.700000             NaN      -76.535977      -85.110215             NaN
      1000  1501600.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1634.300000             NaN      -76.618368      -85.797021             NaN
      1000    10320.300000             NaN      -63.415420      -67.148376             NaN
     10000    97885.600000             NaN      -53.415884      -54.429076             NaN
    100000  1500018.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      285.500000             NaN      -79.503305      -87.107511             NaN
      1000     2558.500000             NaN      -68.623467      -71.567848             NaN
     10000   521415.900000             NaN      -57.138910      -57.925374             NaN
    100000  1500008.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      588.100000             NaN      -76.900245      -86.236105             NaN
      1000     5961.200000             NaN      -64.012341      -67.789053             NaN
     10000    54227.400000             NaN      -54.014643      -55.048245             NaN
    100000  1500011.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1194.800000             NaN      -76.440382      -85.740591             NaN
      1000     7611.500000             NaN      -63.473335      -67.230478             NaN
     10000   141368.000000             NaN      -53.542395      -54.556565             NaN
    100000  1649257.700000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      121.300000             NaN      -75.857085      -85.998850             NaN
      1000     1487.300000             NaN      -63.941901      -67.879210             NaN
     10000    21084.800000             NaN      -54.289319      -55.344966             NaN
    100000   188463.200000             NaN      -50.842495      -51.090262             NaN
   1000000  1500019.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   305102.300000             NaN      -76.858533      -85.588144             NaN
      1000   367424.200000             NaN      -63.738742      -67.065940             NaN
     10000   300102.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   367375.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     2125.100000             NaN      -76.618688      -85.664916             NaN
      1000    14906.100000             NaN      -63.405919      -66.910312             NaN
     10000   300003.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      310.500000             NaN      -79.484422      -86.968166             NaN
      1000     3249.600000             NaN      -68.583900      -71.374579             NaN
     10000    70231.800000             NaN      -56.854985      -57.649525             NaN
    100000   300019.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      683.300000             NaN      -76.815159      -85.988629             NaN
      1000     8030.700000             NaN      -63.984281      -67.534763             NaN
     10000   141047.400000             NaN      -53.745744      -54.781463             NaN
    100000   300019.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1291.600000             NaN      -76.426832      -85.598042             NaN
      1000     9512.600000             NaN      -63.444454      -66.968185             NaN
     10000    93307.900000             NaN      -53.301602      -54.327394             NaN
    100000   300041.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      139.300000             NaN      -75.740991      -85.697524             NaN
      1000     1971.800000             NaN      -63.878685      -67.577725             NaN
     10000    22032.300000             NaN      -53.982126      -55.039435             NaN
    100000   300003.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    63922.600000             NaN      -76.622615      -85.325953             NaN
      1000    60036.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    62109.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1685.500000             NaN      -76.755456      -85.754011             NaN
      1000    14934.400000             NaN      -63.495392      -67.128553             NaN
     10000    60003.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      289.000000             NaN      -79.520764      -87.029775             NaN
      1000     3529.300000             NaN      -68.596280      -71.421479             NaN
     10000    60002.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      591.400000             NaN      -77.066425      -86.127146             NaN
      1000     7811.400000             NaN      -64.001340      -67.674735             NaN
     10000    60002.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     2324.700000             NaN      -76.547247      -85.683559             NaN
      1000    16021.200000             NaN      -63.531108      -67.180277             NaN
     10000    60001.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/barley-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      128.200000             NaN      -75.969856      -85.838202             NaN
      1000     2757.400000             NaN      -63.879741      -67.697418             NaN
     10000    21531.500000             NaN      -53.877217      -54.934889             NaN
    100000    60004.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1210972.400000             NaN      -84.550577      -90.790490             NaN
      1000  1512109.800000             NaN      -59.327950      -60.713706             NaN
     10000  1626313.800000             NaN      -60.136527      -60.353953             NaN
    100000  3838654.600000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  2042003.500000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      306.000000             NaN      -88.332542      -94.278867             NaN
      1000     2730.700000             NaN      -62.262946      -63.669334             NaN
     10000    45849.700000             NaN      -54.924599      -55.157788             NaN
    100000  1935604.700000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       74.200000             NaN     -109.762621     -114.804192             NaN
      1000      737.500000             NaN      -72.130285      -73.318429             NaN
     10000    13644.000000             NaN      -58.480279      -58.683888             NaN
    100000   295622.600000             NaN      -54.760441      -54.791062             NaN
   1000000  1500171.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      123.800000             NaN      -92.561852      -98.477569             NaN
      1000     1307.800000             NaN      -64.051764      -65.448659             NaN
     10000    22657.300000             NaN      -55.712294      -55.947786             NaN
    100000   713530.400000             NaN      -53.633908      -53.669695             NaN
   1000000  1500279.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      111.000000             NaN      -88.585119      -94.500246             NaN
      1000     1048.800000             NaN      -62.541570      -63.946699             NaN
     10000    11182.300000             NaN      -55.144141      -55.376517             NaN
    100000   433900.300000             NaN      -53.342545      -53.376056             NaN
   1000000  1500374.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       26.200000             NaN      -92.571116      -98.569464             NaN
      1000      292.800000             NaN      -64.645017      -66.064233             NaN
     10000     3323.000000             NaN      -56.338532      -56.574501             NaN
    100000   111983.500000             NaN      -54.253962      -54.290126             NaN
   1000000  2150886.800000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   301276.300000             NaN      -90.569567      -96.506033             NaN
      1000   313146.600000             NaN      -66.658235      -68.041278             NaN
     10000   447776.900000             NaN      -94.779492      -95.009135             NaN
    100000   300013.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   313667.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      245.500000             NaN      -92.146660      -97.952614             NaN
      1000     2592.800000             NaN      -63.865556      -65.215719             NaN
     10000   155488.800000             NaN      -55.538677      -55.785385             NaN
    100000   300083.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       77.900000             NaN     -112.354973     -117.338475             NaN
      1000      718.300000             NaN      -74.745155      -75.836806             NaN
     10000    28790.600000             NaN      -59.998199      -60.205123             NaN
    100000   329888.400000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      126.100000             NaN      -96.515681     -102.396190             NaN
      1000     1425.600000             NaN      -65.864690      -67.205441             NaN
     10000    41087.200000             NaN      -56.813300      -57.047881             NaN
    100000   300030.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      118.500000             NaN      -92.400118      -98.206585             NaN
      1000      937.500000             NaN      -64.142984      -65.486291             NaN
     10000    10760.200000             NaN      -55.756004      -55.999252             NaN
    100000   300049.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       28.000000             NaN      -96.469307     -102.509691             NaN
      1000      306.400000             NaN      -66.470183      -67.823040             NaN
     10000     3434.800000             NaN      -57.445838      -57.675226             NaN
    100000   208804.200000             NaN      -54.256996      -54.304326             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    61364.700000             NaN      -92.850832      -98.953600             NaN
      1000    71791.500000             NaN      -78.462023      -79.828269             NaN
     10000    60012.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    64608.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      274.700000             NaN      -92.355489      -98.494926             NaN
      1000     2395.300000             NaN      -65.369870      -66.967558             NaN
     10000    65804.100000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       78.200000             NaN     -111.994382     -117.070491             NaN
      1000      671.000000             NaN      -75.991403      -77.395480             NaN
     10000    24629.300000             NaN      -61.859151      -62.106669             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      147.300000             NaN      -97.267996     -103.542758             NaN
      1000     1153.800000             NaN      -68.110150      -69.779756             NaN
     10000    76989.800000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      121.100000             NaN      -92.547935      -98.678401             NaN
      1000      864.700000             NaN      -65.666570      -67.267072             NaN
     10000     9898.700000             NaN      -56.847064      -57.108597             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/munin1-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       27.300000             NaN      -97.200193     -103.591004             NaN
      1000      271.500000             NaN      -68.792223      -70.485346             NaN
     10000     3228.300000             NaN      -58.974277      -59.250908             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   524755.500000             NaN      -17.763541      -18.663286             NaN
      1000  1507808.800000             NaN      -16.878462      -17.098144             NaN
     10000  1574164.900000             NaN      -14.809707      -14.830448             NaN
    100000  2113649.000000             NaN      -18.773287      -18.776053             NaN
   1000000  1500011.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1524891.400000             NaN      -20.374573      -21.298326             NaN
      1000  1789363.100000             NaN      -17.540561      -17.669043             NaN
     10000  1500199.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      362.900000             NaN      -18.822756      -19.827206             NaN
      1000     2886.400000             NaN      -15.703309      -15.858393             NaN
     10000    27265.400000             NaN      -14.415900      -14.438885             NaN
    100000   552614.800000             NaN      -14.071964      -14.079635             NaN
   1000000  1500471.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       34.500000             NaN      -21.605274      -22.403235             NaN
      1000      329.000000             NaN      -18.011841      -18.156379             NaN
     10000     3322.700000             NaN      -15.896398      -15.918396             NaN
    100000   128674.700000             NaN      -14.894548      -14.897450             NaN
   1000000   340838.300000             NaN      -13.904997      -13.906363             NaN
  10000000  1500104.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       74.900000             NaN      -20.389994      -21.360263             NaN
      1000      842.300000             NaN      -18.110643      -18.273356             NaN
     10000     7968.600000             NaN      -16.285015      -16.304391             NaN
    100000   228594.200000             NaN      -15.620994      -15.621698             NaN
   1000000  1500148.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      313.100000             NaN      -18.866122      -19.868781             NaN
      1000     2511.000000             NaN      -15.791938      -15.946865             NaN
     10000    20921.500000             NaN      -14.552207      -14.575387             NaN
    100000   467335.800000             NaN      -14.369661      -14.377382             NaN
   1000000  1500691.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       17.200000             NaN      -20.610069      -21.581847             NaN
      1000      205.000000             NaN      -18.480486      -18.636602             NaN
     10000     1946.500000             NaN      -16.692394      -16.712027             NaN
    100000    48774.000000             NaN      -16.313631      -16.313997             NaN
   1000000   306834.200000             NaN      -15.247220      -15.249567             NaN
  10000000  1008094.200000             NaN      -15.133029      -15.132897             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   300831.700000             NaN      -17.077424      -18.060920             NaN
      1000   307694.700000             NaN      -14.801205      -14.987109             NaN
     10000   381400.200000             NaN      -17.385577      -17.392071             NaN
    100000   300008.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   326149.600000             NaN      -17.906141      -18.835885             NaN
      1000   397616.300000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      388.700000             NaN      -18.708921      -19.566615             NaN
      1000     2455.900000             NaN      -15.074552      -15.264044             NaN
     10000    32586.400000             NaN      -14.428969      -14.434241             NaN
    100000   300050.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       39.100000             NaN      -21.703134      -22.394837             NaN
      1000      381.300000             NaN      -17.236129      -17.414396             NaN
     10000     3599.900000             NaN      -15.208239      -15.208014             NaN
    100000    77513.000000             NaN      -14.649246      -14.654966             NaN
   1000000   327649.600000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       91.100000             NaN      -20.271700      -21.073276             NaN
      1000      851.500000             NaN      -16.043759      -16.236397             NaN
     10000     8411.100000             NaN      -15.257650      -15.262501             NaN
    100000   300002.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      316.800000             NaN      -18.748388      -19.608577             NaN
      1000     2262.000000             NaN      -15.137125      -15.326409             NaN
     10000    20981.200000             NaN      -14.512614      -14.516331             NaN
    100000   300035.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       21.700000             NaN      -20.407447      -21.233770             NaN
      1000      215.300000             NaN      -16.278086      -16.474847             NaN
     10000     1900.900000             NaN      -15.592987      -15.594151             NaN
    100000    31489.100000             NaN      -15.217517      -15.223974             NaN
   1000000   192638.300000             NaN      -15.085297      -15.087964             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    60869.800000             NaN      -18.623244      -19.504494             NaN
      1000    68315.600000             NaN      -15.910424      -16.112578             NaN
     10000    60007.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    60314.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      409.300000             NaN      -18.319987      -19.348276             NaN
      1000     2776.200000             NaN      -15.030309      -15.232041             NaN
     10000    27354.900000             NaN      -14.107941      -14.139221             NaN
    100000    60034.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       40.100000             NaN      -20.716202      -21.539285             NaN
      1000      363.600000             NaN      -16.777399      -16.966777             NaN
     10000     5336.100000             NaN      -14.845138      -14.869334             NaN
    100000    65756.600000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       93.200000             NaN      -19.333720      -20.405568             NaN
      1000      914.500000             NaN      -15.884805      -16.093368             NaN
     10000    13327.700000             NaN      -14.822906      -14.855108             NaN
    100000    60015.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      372.100000             NaN      -18.339834      -19.373059             NaN
      1000     2376.900000             NaN      -15.068019      -15.271030             NaN
     10000    21301.800000             NaN      -14.187353      -14.219550             NaN
    100000    60077.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.3-2-1.0-0.5/water-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       22.200000             NaN      -19.432780      -20.514201             NaN
      1000      218.200000             NaN      -16.044677      -16.259330             NaN
     10000     2229.800000             NaN      -14.998766      -15.032266             NaN
    100000    25179.000000             NaN      -14.294123      -14.296399             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1502651.000000             NaN      -47.890639      -49.146388             NaN
      1000  1526915.700000             NaN      -53.399657      -53.644524             NaN
     10000  1792947.100000             NaN      -85.625107      -85.654104             NaN
    100000  1500024.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       -1.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      206.500000             NaN      -54.822079      -55.941265             NaN
      1000     2214.300000             NaN      -28.955423      -29.085044             NaN
     10000    24173.500000             NaN      -22.622250      -22.623329             NaN
    100000   314150.100000             NaN      -20.796415      -20.792815             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       32.300000             NaN     -110.351042     -111.109723             NaN
      1000      154.700000             NaN      -47.024626      -47.166169             NaN
     10000     1711.000000             NaN      -26.465267      -26.464587             NaN
    100000    27786.400000             NaN      -21.775659      -21.772335             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       28.500000             NaN      -78.677143      -79.806621             NaN
      1000      208.600000             NaN      -37.618653      -37.752691             NaN
     10000     5393.900000             NaN      -25.454795      -25.445999             NaN
    100000    67448.700000             NaN      -21.607061      -21.602427             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       37.000000             NaN      -55.342403      -56.449135             NaN
      1000      278.900000             NaN      -29.191971      -29.317154             NaN
     10000     5035.200000             NaN      -23.048085      -23.048095             NaN
    100000   263481.800000             NaN      -21.544435      -21.540134             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        5.000000             NaN      -78.897854      -79.996757             NaN
      1000       49.200000             NaN      -38.018852      -38.141583             NaN
     10000      833.700000             NaN      -26.221826      -26.211115             NaN
    100000    21358.900000             NaN      -22.790510      -22.783955             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   302857.100000             NaN      -55.852797      -57.135897             NaN
      1000   324551.000000             NaN      -65.274323      -65.409548             NaN
     10000   735695.800000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       -1.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      200.400000             NaN      -55.498538      -56.531900             NaN
      1000     1738.700000             NaN      -29.724497      -29.855389             NaN
     10000    23001.000000             NaN      -22.878958      -22.884022             NaN
    100000   480933.200000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       22.300000             NaN     -109.830919     -110.584384             NaN
      1000      180.700000             NaN      -47.133658      -47.276973             NaN
     10000     2130.500000             NaN      -26.253679      -26.260335             NaN
    100000    34099.300000             NaN      -21.787231      -21.784824             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       28.900000             NaN      -79.758713      -80.804635             NaN
      1000      244.000000             NaN      -38.114701      -38.270773             NaN
     10000     4298.900000             NaN      -25.348708      -25.356241             NaN
    100000    71215.200000             NaN      -21.602093      -21.599493             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       32.400000             NaN      -55.978971      -57.007330             NaN
      1000      313.600000             NaN      -29.937203      -30.074083             NaN
     10000     8508.100000             NaN      -23.297490      -23.303075             NaN
    100000   160156.400000             NaN      -22.011259      -22.008022             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100        5.400000             NaN      -79.892135      -80.922416             NaN
      1000       50.400000             NaN      -38.386481      -38.539860             NaN
     10000     1905.600000             NaN      -25.939449      -25.947513             NaN
    100000    36452.600000             NaN      -22.742167      -22.736536             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    62479.700000             NaN      -61.008103      -62.250291             NaN
      1000    82154.200000             NaN     -129.098009     -129.379239             NaN
     10000    60028.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       -1.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      656.800000             NaN      -54.947747      -56.074283             NaN
      1000     1631.300000             NaN      -29.525311      -29.701777             NaN
     10000    33825.200000             NaN      -23.952471      -23.966636             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       85.300000             NaN     -109.253775     -110.106379             NaN
      1000      168.600000             NaN      -46.842590      -47.021972             NaN
     10000     7847.700000             NaN      -27.656975      -27.667768             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       54.500000             NaN      -78.993660      -79.934906             NaN
      1000      219.200000             NaN      -38.286042      -38.510062             NaN
     10000     9903.900000             NaN      -27.234398      -27.249808             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      319.100000             NaN      -55.435486      -56.587269             NaN
      1000      298.100000             NaN      -29.700839      -29.883354             NaN
     10000    13130.600000             NaN      -24.290795      -24.304157             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/90-20-1-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       41.400000             NaN      -79.170430      -80.103625             NaN
      1000       45.900000             NaN      -38.521474      -38.739528             NaN
     10000     1473.800000             NaN      -27.813871      -27.830375             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1504549.700000             NaN      -84.452664      -89.148143             NaN
      1000  1588838.500000             NaN      -68.138492      -70.382301             NaN
     10000  2228881.800000             NaN      -76.212903      -76.475226             NaN
    100000  1500041.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1731732.000000             NaN      -84.449728      -89.052745             NaN
      1000  1502037.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     8808.000000             NaN      -82.455990      -89.029711             NaN
      1000   122988.600000             NaN      -67.356099      -70.272626             NaN
     10000  1512914.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      539.300000             NaN      -87.659401      -91.267831             NaN
      1000     4206.900000             NaN      -76.215998      -77.888121             NaN
     10000   135203.700000             NaN      -58.429409      -58.961192             NaN
    100000   597669.300000             NaN      -51.065325      -51.215923             NaN
   1000000  1643945.200000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      655.600000             NaN      -82.865085      -89.616494             NaN
      1000     5307.200000             NaN      -68.948628      -71.868026             NaN
     10000   190451.900000             NaN      -55.564167      -56.325117             NaN
    100000   746118.800000             NaN      -50.989066      -51.189341             NaN
   1000000  1500051.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1352.200000             NaN      -83.014184      -89.169434             NaN
      1000     7425.800000             NaN      -67.748574      -70.542443             NaN
     10000    92250.000000             NaN      -54.409762      -55.130414             NaN
    100000  1500017.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      107.300000             NaN      -82.728272      -89.565735             NaN
      1000      673.800000             NaN      -68.922279      -71.857383             NaN
     10000    20975.600000             NaN      -55.605107      -56.369556             NaN
    100000   331232.000000             NaN      -51.109954      -51.312636             NaN
   1000000  1500015.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   306425.300000             NaN      -84.573305      -89.216848             NaN
      1000   383174.900000             NaN      -72.582741      -74.262762             NaN
     10000   300098.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   348589.400000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     9595.700000             NaN      -82.637641      -89.138944             NaN
      1000   122909.800000             NaN      -67.503565      -70.184737             NaN
     10000   300008.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      831.900000             NaN      -87.732470      -91.278998             NaN
      1000     5644.700000             NaN      -76.208809      -77.778002             NaN
     10000    53520.300000             NaN      -58.390983      -58.874170             NaN
    100000   300011.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1094.800000             NaN      -82.911821      -89.595112             NaN
      1000     8389.500000             NaN      -69.010999      -71.679938             NaN
     10000    91377.700000             NaN      -55.706214      -56.397149             NaN
    100000   300022.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1780.100000             NaN      -83.153073      -89.256694             NaN
      1000     9170.400000             NaN      -67.882513      -70.455300             NaN
     10000    93522.600000             NaN      -54.457250      -55.117265             NaN
    100000   300021.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      164.500000             NaN      -82.781167      -89.537748             NaN
      1000     1032.300000             NaN      -68.990979      -71.674196             NaN
     10000    18332.400000             NaN      -55.745922      -56.438765             NaN
    100000   300003.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    64919.500000             NaN      -84.785414      -89.158373             NaN
      1000    60102.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    89944.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     9480.400000             NaN      -82.814456      -88.987275             NaN
      1000    61984.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      636.600000             NaN      -88.101606      -91.418769             NaN
      1000     5758.100000             NaN      -76.272944      -77.810613             NaN
     10000    60001.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      737.800000             NaN      -83.239534      -89.658600             NaN
      1000     7804.500000             NaN      -69.065175      -71.736021             NaN
     10000    60001.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1717.400000             NaN      -83.323221      -89.128382             NaN
      1000     8834.800000             NaN      -67.920034      -70.497712             NaN
     10000    60002.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/barley-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      111.300000             NaN      -83.124764      -89.634822             NaN
      1000     1067.300000             NaN      -69.067781      -71.755460             NaN
     10000    18072.600000             NaN      -55.851346      -56.594471             NaN
    100000    60004.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1387906.800000             NaN      -94.646151      -99.150347             NaN
      1000  1514483.200000             NaN      -66.546180      -67.847495             NaN
     10000  1650734.300000             NaN      -66.368795      -66.617810             NaN
    100000  4306305.600000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1513354.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1571.800000             NaN     -100.329398     -105.121337             NaN
      1000    12470.800000             NaN      -66.015359      -67.390198             NaN
     10000   235787.700000             NaN      -54.378902      -54.643292             NaN
    100000  1523925.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      111.200000             NaN     -142.949169     -145.584625             NaN
      1000     1112.600000             NaN      -85.231153      -86.153819             NaN
     10000    28661.600000             NaN      -60.127593      -60.330596             NaN
    100000   302787.400000             NaN      -53.073816      -53.101635             NaN
   1000000  1749311.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      135.900000             NaN     -110.304673     -114.662571             NaN
      1000     1470.800000             NaN      -72.467528      -73.822086             NaN
     10000    42921.000000             NaN      -56.700955      -56.956610             NaN
    100000   809264.800000             NaN      -52.234891      -52.268608             NaN
   1000000  1500094.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      122.700000             NaN     -101.509461     -106.072530             NaN
      1000      917.900000             NaN      -66.489023      -67.811586             NaN
     10000    12747.300000             NaN      -54.681960      -54.942564             NaN
    100000   727395.000000             NaN      -51.623817      -51.657350             NaN
   1000000  1500265.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       19.700000             NaN     -110.353009     -114.756670             NaN
      1000      186.400000             NaN      -72.811055      -74.180118             NaN
     10000     2789.700000             NaN      -57.244229      -57.504435             NaN
    100000   111471.300000             NaN      -53.036541      -53.071664             NaN
   1000000  2222433.700000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   301193.200000             NaN      -98.915077     -103.722435             NaN
      1000   315633.500000             NaN      -67.835677      -69.034490             NaN
     10000   488677.800000             NaN     -157.181174     -157.232619             NaN
    100000   300035.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   311003.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1411.600000             NaN      -99.921091     -104.866309             NaN
      1000    15321.500000             NaN      -64.188977      -65.506028             NaN
     10000   358601.300000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       85.600000             NaN     -142.617771     -145.204927             NaN
      1000     1307.300000             NaN      -83.937064      -84.776597             NaN
     10000    15705.400000             NaN      -59.033351      -59.203304             NaN
    100000   431596.700000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      108.000000             NaN     -110.885022     -115.414269             NaN
      1000     1494.500000             NaN      -69.401454      -70.614353             NaN
     10000    23207.400000             NaN      -55.235520      -55.458639             NaN
    100000   300016.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       99.500000             NaN     -101.112703     -105.812888             NaN
      1000     1185.800000             NaN      -64.640029      -65.914683             NaN
     10000    11390.300000             NaN      -54.022014      -54.242615             NaN
    100000   300041.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       16.300000             NaN     -110.975352     -115.503355             NaN
      1000      220.400000             NaN      -69.798231      -71.006815             NaN
     10000     2840.900000             NaN      -55.853449      -56.073772             NaN
    100000   138893.500000             NaN      -51.974074      -52.003232             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    61609.200000             NaN      -94.761724      -99.486667             NaN
      1000    74167.100000             NaN      -98.789269      -99.564893             NaN
     10000    61057.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    74205.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100     1289.100000             NaN      -97.871983     -103.095497             NaN
      1000    12552.700000             NaN      -64.280090      -65.571672             NaN
     10000    60007.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      110.300000             NaN     -138.310691     -141.355693             NaN
      1000     1177.800000             NaN      -81.431434      -82.304975             NaN
     10000    76037.300000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      134.700000             NaN     -106.770810     -111.716411             NaN
      1000     1483.700000             NaN      -68.470437      -69.760292             NaN
     10000    60005.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      119.100000             NaN      -99.078472     -104.073902             NaN
      1000      896.900000             NaN      -64.831308      -66.078335             NaN
     10000    15232.800000             NaN      -54.130590      -54.358154             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/munin1-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       20.500000             NaN     -106.937594     -111.946381             NaN
      1000      179.100000             NaN      -69.032784      -70.323014             NaN
     10000     2522.000000             NaN      -56.019203      -56.245973             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   756470.200000             NaN      -17.936454      -18.725258             NaN
      1000  1508762.100000             NaN      -14.266247      -14.411240             NaN
     10000  1601025.900000             NaN      -14.504953      -14.521822             NaN
    100000  2477342.800000             NaN      -24.996001      -24.991028             NaN
   1000000  1500001.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100  1535245.800000             NaN      -18.035914      -18.878853             NaN
      1000  1786675.600000             NaN      -17.512831      -17.625349             NaN
     10000  1500306.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      414.700000             NaN      -21.430161      -22.246286             NaN
      1000     2319.900000             NaN      -15.639474      -15.793559             NaN
     10000    20432.100000             NaN      -13.902248      -13.919327             NaN
    100000   486258.500000             NaN      -13.186386      -13.191998             NaN
   1000000  1500312.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       16.800000             NaN      -24.774925      -25.529510             NaN
      1000       55.500000             NaN      -17.990298      -18.102957             NaN
     10000      561.500000             NaN      -14.985659      -15.001046             NaN
    100000    20701.800000             NaN      -13.694227      -13.699763             NaN
   1000000   138182.200000             NaN      -13.179685      -13.180624             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       39.100000             NaN      -24.983384      -25.870494             NaN
      1000      310.000000             NaN      -18.127187      -18.269401             NaN
     10000     3313.200000             NaN      -15.222435      -15.241876             NaN
    100000    74010.800000             NaN      -13.705355      -13.711169             NaN
   1000000  1501865.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      330.300000             NaN      -21.333121      -22.114212             NaN
      1000     2077.400000             NaN      -15.804781      -15.949079             NaN
     10000    21629.100000             NaN      -14.050052      -14.072888             NaN
    100000   533250.500000             NaN      -13.451036      -13.455503             NaN
   1000000  1500565.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-1500000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       11.200000             NaN      -24.975773      -25.840788             NaN
      1000       93.600000             NaN      -18.252918      -18.392460             NaN
     10000     1386.900000             NaN      -15.539771      -15.565744             NaN
    100000    30124.800000             NaN      -14.171007      -14.174841             NaN
   1000000   229933.600000             NaN      -13.732461      -13.733198             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   301343.500000             NaN      -17.992245      -18.759188             NaN
      1000   310600.000000             NaN      -14.567254      -14.734397             NaN
     10000   399361.800000             NaN      -20.706426      -20.704909             NaN
    100000   300835.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100   324435.700000             NaN      -18.526540      -19.099293             NaN
      1000   398015.100000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      435.200000             NaN      -21.164690      -21.807517             NaN
      1000     5378.100000             NaN      -16.206885      -16.364764             NaN
     10000    21530.200000             NaN      -14.651951      -14.666197             NaN
    100000   300027.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       18.600000             NaN      -24.485486      -25.001671             NaN
      1000       59.700000             NaN      -18.865995      -19.004692             NaN
     10000      674.000000             NaN      -16.263249      -16.283916             NaN
    100000    13163.700000             NaN      -14.799029      -14.803506             NaN
   1000000   173110.200000             NaN      -14.009162      -14.011144             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       42.800000             NaN      -24.651483      -25.290135             NaN
      1000      294.100000             NaN      -18.784167      -18.934937             NaN
     10000     3500.800000             NaN      -16.314173      -16.330732             NaN
    100000    62599.100000             NaN      -14.890205      -14.895331             NaN
   1000000   300038.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      365.200000             NaN      -21.137981      -21.760795             NaN
      1000     2066.000000             NaN      -16.296352      -16.445881             NaN
     10000    21964.400000             NaN      -14.898746      -14.902668             NaN
    100000   300067.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-300000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       12.300000             NaN      -24.686186      -25.310226             NaN
      1000      100.200000             NaN      -19.004938      -19.129866             NaN
     10000     1282.500000             NaN      -16.650989      -16.656879             NaN
    100000    26511.300000             NaN      -15.488758      -15.492889             NaN
   1000000   329230.600000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/EM-10-BP.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    60913.700000             NaN      -19.490980      -20.154600             NaN
      1000    70362.100000             NaN      -17.641456      -17.761949             NaN
     10000    60156.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/EM-10-Jointree.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100    60254.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/MarK_McarK_Factor,Meta,4_,McarK_Factor,Meta,1__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      445.400000             NaN      -22.224898      -22.879888             NaN
      1000     2457.600000             NaN      -17.471710      -17.637574             NaN
     10000    24434.600000             NaN      -15.262491      -15.285066             NaN
    100000    61543.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/MarK_McarK_Joint,0_,null_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       19.500000             NaN      -24.828024      -25.352555             NaN
      1000       71.700000             NaN      -20.028408      -20.185233             NaN
     10000      535.300000             NaN      -17.000189      -17.036715             NaN
    100000    14969.600000             NaN      -14.559874      -14.557678             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/MarK_McarK_Joint,4_,McarK_Joint,0__.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       42.200000             NaN      -25.670040      -26.241689             NaN
      1000      313.600000             NaN      -20.183130      -20.321329             NaN
     10000     4435.800000             NaN      -17.242060      -17.283472             NaN
    100000    60003.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/McarK_Factor,Meta,1_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100      370.700000             NaN      -22.210625      -22.853223             NaN
      1000     2262.500000             NaN      -17.615112      -17.795881             NaN
     10000    25888.700000             NaN      -15.367363      -15.397340             NaN
    100000    60111.000000             NaN             NaN             NaN             NaN


==> overview/BP-NIPS/NeighborMar-0.9-2-0.5-0.5/water-60000/McarK_Joint,0_.dat <==
      Size       Time [ms]       PartialLL          FullLL          TestLL   KL Divergence
       100       11.600000             NaN      -25.817786      -26.403051             NaN
      1000      102.700000             NaN      -20.296161      -20.449107             NaN
     10000     1136.000000             NaN      -17.539940      -17.588990             NaN
    100000    20237.600000             NaN      -15.372223      -15.377867             NaN

